Real-time 6-DoF Pose Estimation by an Event-based Camera using Active LED Markers

Real-time applications for autonomous operations depend largely on fast and robust vision-based localization systems. Since image processing tasks require processing large amounts of data, the computational resources often limit the performance of other processes. To overcome this limitation, traditional marker-based localization systems are widely used since they are easy to integrate and achieve reliable accuracy. However, classical marker-based localization systems significantly depend on standard cameras with low frame rates, which often lack accuracy due to motion blur. In contrast, event-based cameras provide high temporal resolution and a high dynamic range, which can be utilized for fast localization tasks, even under challenging visual conditions. This paper proposes a simple but effective event-based pose estimation system using active LED markers (ALM) for fast and accurate pose estimation. The proposed algorithm is able to operate in real time with a latency below \SI{0.5}{\milli\second} while maintaining output rates of \SI{3}{\kilo \hertz}. Experimental results in static and dynamic scenarios are presented to demonstrate the performance of the proposed approach in terms of computational speed and absolute accuracy, using the OptiTrack system as the basis for measurement.

==> graphics/bias/bad_close.csv <==
1.000000000000000000e+00,3.400000000000000000e+01
8.000000000000000000e+00,1.000000000000000000e+00
8.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+01,2.000000000000000000e+01
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,4.300000000000000000e+01
3.200000000000000000e+01,1.400000000000000000e+01
3.200000000000000000e+01,4.000000000000000000e+00
3.500000000000000000e+01,1.000000000000000000e+01
4.100000000000000000e+01,3.100000000000000000e+01
4.100000000000000000e+01,1.300000000000000000e+01
4.300000000000000000e+01,2.100000000000000000e+01
4.400000000000000000e+01,3.500000000000000000e+01
4.500000000000000000e+01,1.500000000000000000e+01
4.900000000000000000e+01,1.200000000000000000e+01
5.000000000000000000e+01,2.000000000000000000e+00
5.100000000000000000e+01,1.100000000000000000e+01
6.600000000000000000e+01,3.300000000000000000e+01
1.220000000000000000e+02,3.200000000000000000e+01
1.220000000000000000e+02,3.200000000000000000e+01
1.300000000000000000e+02,2.400000000000000000e+01
1.310000000000000000e+02,2.500000000000000000e+01
1.470000000000000000e+02,1.400000000000000000e+01
1.490000000000000000e+02,4.000000000000000000e+00
1.500000000000000000e+02,1.000000000000000000e+01
1.560000000000000000e+02,3.100000000000000000e+01
1.560000000000000000e+02,3.500000000000000000e+01
1.570000000000000000e+02,4.300000000000000000e+01
1.580000000000000000e+02,3.400000000000000000e+01
1.580000000000000000e+02,0.000000000000000000e+00
1.580000000000000000e+02,1.300000000000000000e+01
1.590000000000000000e+02,1.000000000000000000e+00
1.590000000000000000e+02,2.100000000000000000e+01
1.600000000000000000e+02,2.000000000000000000e+00
1.620000000000000000e+02,1.200000000000000000e+01
1.660000000000000000e+02,1.100000000000000000e+01
2.330000000000000000e+02,1.500000000000000000e+01
2.380000000000000000e+02,3.300000000000000000e+01
2.640000000000000000e+02,1.400000000000000000e+01
2.640000000000000000e+02,4.000000000000000000e+00
2.670000000000000000e+02,3.200000000000000000e+01
2.670000000000000000e+02,1.000000000000000000e+01
2.720000000000000000e+02,3.100000000000000000e+01
2.740000000000000000e+02,1.300000000000000000e+01
2.750000000000000000e+02,2.100000000000000000e+01
2.760000000000000000e+02,3.500000000000000000e+01
2.780000000000000000e+02,2.400000000000000000e+01
2.790000000000000000e+02,1.200000000000000000e+01
2.800000000000000000e+02,2.000000000000000000e+00
2.830000000000000000e+02,1.100000000000000000e+01
3.450000000000000000e+02,3.400000000000000000e+01
3.520000000000000000e+02,2.500000000000000000e+01
3.800000000000000000e+02,1.400000000000000000e+01
3.800000000000000000e+02,4.000000000000000000e+00
3.820000000000000000e+02,1.000000000000000000e+01
3.870000000000000000e+02,3.200000000000000000e+01
3.880000000000000000e+02,3.100000000000000000e+01
3.890000000000000000e+02,3.500000000000000000e+01
3.900000000000000000e+02,2.100000000000000000e+01
3.900000000000000000e+02,1.300000000000000000e+01
3.920000000000000000e+02,2.000000000000000000e+00
3.920000000000000000e+02,1.500000000000000000e+01
3.960000000000000000e+02,1.200000000000000000e+01
3.980000000000000000e+02,1.100000000000000000e+01
3.990000000000000000e+02,2.000000000000000000e+01


==> graphics/bias/bad_far.csv <==
1.000000000000000000e+00,1.000000000000000000e+01
3.200000000000000000e+01,3.000000000000000000e+01
3.400000000000000000e+01,1.100000000000000000e+01
3.500000000000000000e+01,2.100000000000000000e+01
3.900000000000000000e+01,3.100000000000000000e+01
4.100000000000000000e+01,2.900000000000000000e+01
4.600000000000000000e+01,1.900000000000000000e+01
1.170000000000000000e+02,2.000000000000000000e+01
1.170000000000000000e+02,2.000000000000000000e+01
1.370000000000000000e+02,0.000000000000000000e+00
1.570000000000000000e+02,9.000000000000000000e+00
1.890000000000000000e+02,3.000000000000000000e+01
1.910000000000000000e+02,1.100000000000000000e+01
1.910000000000000000e+02,2.100000000000000000e+01
1.940000000000000000e+02,2.900000000000000000e+01
1.950000000000000000e+02,3.100000000000000000e+01
1.990000000000000000e+02,1.000000000000000000e+01
2.030000000000000000e+02,1.900000000000000000e+01
2.100000000000000000e+02,1.200000000000000000e+01
2.760000000000000000e+02,9.000000000000000000e+00
2.920000000000000000e+02,2.000000000000000000e+01
3.460000000000000000e+02,3.000000000000000000e+01
3.470000000000000000e+02,1.100000000000000000e+01
3.470000000000000000e+02,2.100000000000000000e+01
3.490000000000000000e+02,3.100000000000000000e+01
3.520000000000000000e+02,2.900000000000000000e+01
3.610000000000000000e+02,1.900000000000000000e+01
3.630000000000000000e+02,1.000000000000000000e+01
4.280000000000000000e+02,2.000000000000000000e+01
4.280000000000000000e+02,2.000000000000000000e+01
4.670000000000000000e+02,9.000000000000000000e+00


==> graphics/bias/default.csv <==
5.000000000000000000e+00,0.000000000000000000e+00
5.047500000000000000e+02,5.700000000000000000e+01
1.004500000000000000e+03,1.400000000000000000e+01
1.504250000000000000e+03,5.000000000000000000e+00
2.004000000000000000e+03,4.800000000000000000e+01
2.503750000000000000e+03,1.900000000000000000e+01
3.003500000000000000e+03,1.500000000000000000e+01
3.503250000000000000e+03,1.500000000000000000e+01
4.003000000000000000e+03,5.000000000000000000e+00
4.502750000000000000e+03,6.000000000000000000e+00
5.002500000000000000e+03,5.000000000000000000e+00
5.502250000000000000e+03,3.500000000000000000e+01
6.002000000000000000e+03,7.500000000000000000e+01
6.501750000000000000e+03,4.300000000000000000e+01
7.001500000000000000e+03,6.700000000000000000e+01
7.501250000000000000e+03,3.600000000000000000e+01
8.001000000000000000e+03,3.000000000000000000e+00
8.500750000000000000e+03,0.000000000000000000e+00
9.000500000000000000e+03,0.000000000000000000e+00
9.500250000000000000e+03,0.000000000000000000e+00
1.000000000000000000e+04,0.000000000000000000e+00


==> graphics/bias/fo.csv <==
5.000000000000000000e+00,0.000000000000000000e+00
5.047500000000000000e+02,2.500000000000000000e+01
1.004500000000000000e+03,2.000000000000000000e+01
1.504250000000000000e+03,2.500000000000000000e+01
2.004000000000000000e+03,7.000000000000000000e+01
2.503750000000000000e+03,3.000000000000000000e+01
3.003500000000000000e+03,7.400000000000000000e+01
3.503250000000000000e+03,4.600000000000000000e+01
4.003000000000000000e+03,9.000000000000000000e+00
4.502750000000000000e+03,1.400000000000000000e+01
5.002500000000000000e+03,1.100000000000000000e+01
5.502250000000000000e+03,4.600000000000000000e+01
6.002000000000000000e+03,1.210000000000000000e+02
6.501750000000000000e+03,7.400000000000000000e+01
7.001500000000000000e+03,1.410000000000000000e+02
7.501250000000000000e+03,6.100000000000000000e+01
8.001000000000000000e+03,9.000000000000000000e+00
8.500750000000000000e+03,5.000000000000000000e+00
9.000500000000000000e+03,3.000000000000000000e+00
9.500250000000000000e+03,0.000000000000000000e+00
1.000000000000000000e+04,1.000000000000000000e+00


==> graphics/bias/fo_hpf.csv <==
5.000000000000000000e+00,0.000000000000000000e+00
5.047500000000000000e+02,1.600000000000000000e+01
1.004500000000000000e+03,1.500000000000000000e+01
1.504250000000000000e+03,1.600000000000000000e+01
2.004000000000000000e+03,5.200000000000000000e+01
2.503750000000000000e+03,2.300000000000000000e+01
3.003500000000000000e+03,6.400000000000000000e+01
3.503250000000000000e+03,3.200000000000000000e+01
4.003000000000000000e+03,9.000000000000000000e+00
4.502750000000000000e+03,1.000000000000000000e+01
5.002500000000000000e+03,1.200000000000000000e+01
5.502250000000000000e+03,2.900000000000000000e+01
6.002000000000000000e+03,1.380000000000000000e+02
6.501750000000000000e+03,1.020000000000000000e+02
7.001500000000000000e+03,1.300000000000000000e+02
7.501250000000000000e+03,5.800000000000000000e+01
8.001000000000000000e+03,8.000000000000000000e+00
8.500750000000000000e+03,4.000000000000000000e+00
9.000500000000000000e+03,1.000000000000000000e+00
9.500250000000000000e+03,1.000000000000000000e+00
1.000000000000000000e+04,0.000000000000000000e+00


==> graphics/bias/hpf.csv <==
5.000000000000000000e+00,0.000000000000000000e+00
5.047500000000000000e+02,4.000000000000000000e+00
1.004500000000000000e+03,3.000000000000000000e+00
1.504250000000000000e+03,7.000000000000000000e+00
2.004000000000000000e+03,3.600000000000000000e+01
2.503750000000000000e+03,2.300000000000000000e+01
3.003500000000000000e+03,1.300000000000000000e+01
3.503250000000000000e+03,1.000000000000000000e+01
4.003000000000000000e+03,7.000000000000000000e+00
4.502750000000000000e+03,1.300000000000000000e+01
5.002500000000000000e+03,7.000000000000000000e+00
5.502250000000000000e+03,2.900000000000000000e+01
6.002000000000000000e+03,6.600000000000000000e+01
6.501750000000000000e+03,5.000000000000000000e+01
7.001500000000000000e+03,6.300000000000000000e+01
7.501250000000000000e+03,2.800000000000000000e+01
8.001000000000000000e+03,5.000000000000000000e+00
8.500750000000000000e+03,3.000000000000000000e+00
9.000500000000000000e+03,0.000000000000000000e+00
9.500250000000000000e+03,1.000000000000000000e+00
1.000000000000000000e+04,0.000000000000000000e+00


==> graphics/cam_on_drone2.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cam_on_drone2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{315.27083029bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01795862)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cam_on_drone2.pdf}}%
    \put(0.43099411,0.75965153){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\footnotesize Camera}\end{tabular}}}}%
    \put(0.52789415,0.23384647){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Marker\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/camera_model.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'camera_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{488.44263272bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79419187)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{camera_model.pdf}}%
    \put(0.42704938,0.63361171){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Marker\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{camera_model.pdf}}%
    \put(0.46315624,0.32218321){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{H}_\mathcal{C}^\mathcal{M}$\end{tabular}}}}%
    \put(0.32333703,0.10954141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensor\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{camera_model.pdf}}%
    \put(0.19626167,0.25798314){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C$\end{tabular}}}}%
    \put(0.32392766,0.20221158){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Optical Axis\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{camera_model.pdf}}%
    \put(0.21603527,0.16952514){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} $f$\end{tabular}}}}%
    \put(0.12074392,0.14312175){\color[rgb]{0.77254902,0.2,0.21176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_\mathcal{C}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{camera_model.pdf}}%
    \put(0.05599504,0.11058581){\color[rgb]{0.04705882,0.67843137,0.25882353}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_\mathcal{C}$\end{tabular}}}}%
    \put(0.1637537,0.20874771){\color[rgb]{0.17254902,0.40392157,0.64313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z_\mathcal{C}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{camera_model.pdf}}%
    \put(0.5882076,0.6751535){\color[rgb]{0.17254902,0.40392157,0.64313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z_\mathcal{M}$\end{tabular}}}}%
    \put(0.65374031,0.63594361){\color[rgb]{0.04705882,0.67843137,0.25882353}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_\mathcal{M}$\end{tabular}}}}%
    \put(0.68911142,0.57808841){\color[rgb]{0.77254902,0.2,0.21176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_\mathcal{M}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{camera_model.pdf}}%
    \put(0.18405438,0.37592425){\color[rgb]{0.77254902,0.2,0.21176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u$\end{tabular}}}}%
    \put(0.05843233,0.33422662){\color[rgb]{0.04705882,0.67843137,0.25882353}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{camera_model.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/drone-event-based-cam.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drone-event-based-cam.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{840.95194659bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78018023)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drone-event-based-cam.pdf}}%
    \put(0.06576576,0.15405409){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{blue}{$z_W$}\end{tabular}}}}%
    \put(0.10498744,0.028905){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{green}{$y_W$}\end{tabular}}}}%
    \put(-0.00119005,-0.01523915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{$x_W$}\end{tabular}}}}%
    \put(0.63888773,0.48205817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{$x_B$}\end{tabular}}}}%
    \put(0.62641776,0.57124736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{green}{$y_B$}\end{tabular}}}}%
    \put(0.50060809,0.66674287){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{blue}{$z_B$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drone-event-based-cam.pdf}}%
    \put(0.67941637,0.0514275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}the event-based camera\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/drone_setup.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drone_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3000.00011534bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.49999994)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drone_setup.pdf}}%
    \put(0.75123775,0.53741839){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{$x_B$}\end{tabular}}}}%
    \put(0.04882305,0.36257371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{green}{$y_B$}\end{tabular}}}}%
    \put(0.73673113,0.42317792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{blue}{$z_B$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drone_setup.pdf}}%
    \put(0.58806265,0.86264629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Event-based camera\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drone_setup.pdf}}%
    \put(0.23836937,0.91131051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{blue}{$z_W$}\end{tabular}}}}%
    \put(0.10020559,0.97480579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{green}{$y_W$}\end{tabular}}}}%
    \put(0.21842965,1.06084626){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{$x_W$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{drone_setup.pdf}}%
    \put(0.600716,1.03314923){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Active marker\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{drone_setup.pdf}}%
    \put(0.38770075,0.11756426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OptiTrack's marker\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/drone_setup_Gerald_style.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drone_setup_Gerald_style.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{602.67855907bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69422223)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drone_setup_Gerald_style.pdf}}%
    \put(0.57511175,0.19822222){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Marker Board\end{tabular}}}}%
    \put(0.1669162,0.43381425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OptiTrack Markers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drone_setup_Gerald_style.pdf}}%
    \put(0.19063536,0.33675578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Event-Based Camera\end{tabular}}}}%
    \put(0.48306221,0.01781422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Intel Aero Drone\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drone_setup_Gerald_style.pdf}}%
    \put(0.51925583,0.07381424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}blinking LED of $\geq 4$ kHz\end{tabular}}}}%
    \put(0.19341653,0.6827031){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Active LED Marker\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{drone_setup_Gerald_style.pdf}}%
    \put(0.01302988,0.49817807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OptiTrack's Camera\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{drone_setup_Gerald_style.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/good_close.csv <==
1.000000000000000000e+00,4.200000000000000000e+01
2.000000000000000000e+00,2.100000000000000000e+01
2.000000000000000000e+00,5.100000000000000000e+01
2.000000000000000000e+00,5.200000000000000000e+01
4.000000000000000000e+00,3.000000000000000000e+01
4.000000000000000000e+00,5.300000000000000000e+01
4.000000000000000000e+00,4.000000000000000000e+01
5.000000000000000000e+00,2.300000000000000000e+01
5.000000000000000000e+00,7.200000000000000000e+01
5.000000000000000000e+00,5.000000000000000000e+01
6.000000000000000000e+00,3.900000000000000000e+01
6.000000000000000000e+00,7.100000000000000000e+01
6.000000000000000000e+00,2.200000000000000000e+01
6.000000000000000000e+00,5.400000000000000000e+01
6.000000000000000000e+00,1.300000000000000000e+01
6.000000000000000000e+00,4.400000000000000000e+01
8.000000000000000000e+00,3.200000000000000000e+01
8.000000000000000000e+00,7.000000000000000000e+01
8.000000000000000000e+00,1.100000000000000000e+01
8.000000000000000000e+00,1.900000000000000000e+01
9.000000000000000000e+00,4.900000000000000000e+01
9.000000000000000000e+00,3.800000000000000000e+01
9.000000000000000000e+00,6.100000000000000000e+01
1.000000000000000000e+01,6.400000000000000000e+01
1.000000000000000000e+01,4.300000000000000000e+01
1.000000000000000000e+01,6.000000000000000000e+01
1.000000000000000000e+01,3.400000000000000000e+01
1.100000000000000000e+01,2.800000000000000000e+01
1.100000000000000000e+01,3.100000000000000000e+01
1.100000000000000000e+01,1.200000000000000000e+01
1.100000000000000000e+01,7.400000000000000000e+01
1.100000000000000000e+01,6.300000000000000000e+01
1.100000000000000000e+01,1.000000000000000000e+00
1.200000000000000000e+01,5.500000000000000000e+01
1.200000000000000000e+01,1.000000000000000000e+01
1.200000000000000000e+01,7.300000000000000000e+01
1.300000000000000000e+01,1.400000000000000000e+01
1.300000000000000000e+01,2.900000000000000000e+01
1.400000000000000000e+01,2.500000000000000000e+01
1.400000000000000000e+01,3.500000000000000000e+01
1.400000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,4.100000000000000000e+01
1.500000000000000000e+01,3.000000000000000000e+00
1.600000000000000000e+01,5.900000000000000000e+01
1.700000000000000000e+01,2.000000000000000000e+01
1.800000000000000000e+01,3.300000000000000000e+01
2.400000000000000000e+01,2.000000000000000000e+00
2.400000000000000000e+01,9.000000000000000000e+00
2.500000000000000000e+01,4.800000000000000000e+01
1.260000000000000000e+02,4.200000000000000000e+01
1.260000000000000000e+02,5.100000000000000000e+01
1.270000000000000000e+02,2.100000000000000000e+01
1.280000000000000000e+02,5.200000000000000000e+01
1.280000000000000000e+02,3.000000000000000000e+01
1.290000000000000000e+02,5.300000000000000000e+01
1.290000000000000000e+02,4.000000000000000000e+01
1.300000000000000000e+02,7.200000000000000000e+01
1.300000000000000000e+02,1.300000000000000000e+01
1.300000000000000000e+02,2.300000000000000000e+01
1.300000000000000000e+02,3.900000000000000000e+01
1.310000000000000000e+02,5.400000000000000000e+01
1.310000000000000000e+02,5.000000000000000000e+01
1.310000000000000000e+02,7.100000000000000000e+01
1.310000000000000000e+02,4.400000000000000000e+01
1.320000000000000000e+02,3.200000000000000000e+01
1.330000000000000000e+02,1.100000000000000000e+01
1.330000000000000000e+02,6.000000000000000000e+01
1.340000000000000000e+02,1.900000000000000000e+01
1.340000000000000000e+02,3.800000000000000000e+01
1.340000000000000000e+02,7.000000000000000000e+01
1.340000000000000000e+02,4.900000000000000000e+01
1.340000000000000000e+02,2.400000000000000000e+01
1.340000000000000000e+02,4.300000000000000000e+01
1.340000000000000000e+02,6.100000000000000000e+01
1.350000000000000000e+02,6.400000000000000000e+01
1.350000000000000000e+02,3.400000000000000000e+01
1.360000000000000000e+02,6.200000000000000000e+01
1.360000000000000000e+02,6.300000000000000000e+01
1.360000000000000000e+02,1.200000000000000000e+01
1.360000000000000000e+02,1.400000000000000000e+01
1.360000000000000000e+02,2.800000000000000000e+01
1.360000000000000000e+02,1.000000000000000000e+00
1.360000000000000000e+02,7.400000000000000000e+01
1.370000000000000000e+02,3.000000000000000000e+00
1.370000000000000000e+02,1.000000000000000000e+01
1.380000000000000000e+02,7.300000000000000000e+01
1.390000000000000000e+02,0.000000000000000000e+00
1.390000000000000000e+02,2.500000000000000000e+01
1.390000000000000000e+02,5.500000000000000000e+01
1.430000000000000000e+02,3.500000000000000000e+01
1.440000000000000000e+02,2.900000000000000000e+01
1.450000000000000000e+02,2.200000000000000000e+01
1.450000000000000000e+02,9.000000000000000000e+00
1.450000000000000000e+02,2.000000000000000000e+00
1.500000000000000000e+02,4.800000000000000000e+01
1.520000000000000000e+02,1.800000000000000000e+01
1.560000000000000000e+02,4.500000000000000000e+01
2.510000000000000000e+02,4.200000000000000000e+01
2.520000000000000000e+02,5.100000000000000000e+01
2.520000000000000000e+02,2.100000000000000000e+01
2.520000000000000000e+02,4.100000000000000000e+01
2.530000000000000000e+02,5.200000000000000000e+01
2.530000000000000000e+02,4.000000000000000000e+01
2.530000000000000000e+02,3.000000000000000000e+01
2.540000000000000000e+02,5.300000000000000000e+01
2.550000000000000000e+02,2.000000000000000000e+01
2.550000000000000000e+02,7.200000000000000000e+01
2.550000000000000000e+02,3.900000000000000000e+01
2.550000000000000000e+02,5.000000000000000000e+01
2.550000000000000000e+02,5.400000000000000000e+01
2.560000000000000000e+02,1.300000000000000000e+01
2.560000000000000000e+02,2.300000000000000000e+01
2.560000000000000000e+02,7.100000000000000000e+01
2.570000000000000000e+02,4.400000000000000000e+01
2.570000000000000000e+02,7.000000000000000000e+01
2.580000000000000000e+02,1.100000000000000000e+01
2.580000000000000000e+02,3.300000000000000000e+01
2.580000000000000000e+02,3.200000000000000000e+01
2.590000000000000000e+02,3.800000000000000000e+01
2.590000000000000000e+02,6.100000000000000000e+01
2.590000000000000000e+02,4.900000000000000000e+01
2.590000000000000000e+02,6.000000000000000000e+01
2.600000000000000000e+02,6.400000000000000000e+01
2.600000000000000000e+02,4.300000000000000000e+01
2.600000000000000000e+02,2.400000000000000000e+01
2.600000000000000000e+02,1.000000000000000000e+00
2.600000000000000000e+02,3.100000000000000000e+01
2.600000000000000000e+02,3.400000000000000000e+01
2.600000000000000000e+02,1.900000000000000000e+01
2.610000000000000000e+02,7.400000000000000000e+01
2.610000000000000000e+02,6.300000000000000000e+01
2.610000000000000000e+02,2.800000000000000000e+01
2.610000000000000000e+02,1.200000000000000000e+01
2.620000000000000000e+02,0.000000000000000000e+00
2.620000000000000000e+02,1.000000000000000000e+01
2.630000000000000000e+02,3.000000000000000000e+00
2.630000000000000000e+02,7.300000000000000000e+01
2.640000000000000000e+02,5.500000000000000000e+01
2.640000000000000000e+02,1.400000000000000000e+01
2.640000000000000000e+02,2.500000000000000000e+01
2.660000000000000000e+02,5.900000000000000000e+01
2.670000000000000000e+02,3.500000000000000000e+01
2.680000000000000000e+02,1.800000000000000000e+01
2.690000000000000000e+02,9.000000000000000000e+00
2.720000000000000000e+02,4.800000000000000000e+01
2.720000000000000000e+02,2.000000000000000000e+00
3.760000000000000000e+02,4.200000000000000000e+01
3.760000000000000000e+02,5.100000000000000000e+01
3.770000000000000000e+02,2.100000000000000000e+01
3.770000000000000000e+02,5.200000000000000000e+01
3.780000000000000000e+02,4.000000000000000000e+01
3.790000000000000000e+02,5.300000000000000000e+01
3.790000000000000000e+02,3.000000000000000000e+01
3.800000000000000000e+02,5.400000000000000000e+01
3.800000000000000000e+02,2.300000000000000000e+01
3.800000000000000000e+02,3.900000000000000000e+01
3.800000000000000000e+02,7.200000000000000000e+01
3.810000000000000000e+02,2.200000000000000000e+01
3.810000000000000000e+02,4.400000000000000000e+01
3.810000000000000000e+02,5.000000000000000000e+01
3.820000000000000000e+02,1.300000000000000000e+01
3.820000000000000000e+02,7.100000000000000000e+01
3.820000000000000000e+02,1.100000000000000000e+01
3.830000000000000000e+02,7.000000000000000000e+01
3.830000000000000000e+02,3.200000000000000000e+01
3.830000000000000000e+02,3.800000000000000000e+01
3.840000000000000000e+02,4.900000000000000000e+01
3.840000000000000000e+02,1.900000000000000000e+01
3.840000000000000000e+02,6.000000000000000000e+01
3.840000000000000000e+02,6.400000000000000000e+01
3.850000000000000000e+02,4.300000000000000000e+01
3.850000000000000000e+02,2.800000000000000000e+01
3.850000000000000000e+02,6.100000000000000000e+01
3.850000000000000000e+02,3.400000000000000000e+01
3.860000000000000000e+02,1.200000000000000000e+01
3.860000000000000000e+02,7.400000000000000000e+01
3.860000000000000000e+02,1.000000000000000000e+00
3.860000000000000000e+02,1.400000000000000000e+01
3.870000000000000000e+02,6.300000000000000000e+01
3.870000000000000000e+02,6.200000000000000000e+01
3.870000000000000000e+02,5.500000000000000000e+01
3.870000000000000000e+02,3.000000000000000000e+00
3.870000000000000000e+02,7.300000000000000000e+01
3.880000000000000000e+02,1.000000000000000000e+01
3.880000000000000000e+02,4.100000000000000000e+01
3.890000000000000000e+02,2.900000000000000000e+01
3.890000000000000000e+02,2.500000000000000000e+01
3.890000000000000000e+02,3.300000000000000000e+01
3.900000000000000000e+02,2.400000000000000000e+01
3.900000000000000000e+02,0.000000000000000000e+00
3.930000000000000000e+02,3.500000000000000000e+01
3.940000000000000000e+02,2.000000000000000000e+00
3.980000000000000000e+02,9.000000000000000000e+00
3.990000000000000000e+02,4.800000000000000000e+01
3.990000000000000000e+02,7.500000000000000000e+01


==> graphics/good_far.csv <==
1.000000000000000000e+00,1.000000000000000000e+01
1.000000000000000000e+00,2.000000000000000000e+01
1.000000000000000000e+00,1.900000000000000000e+01
1.000000000000000000e+00,1.100000000000000000e+01
1.000000000000000000e+00,2.100000000000000000e+01
3.000000000000000000e+00,3.000000000000000000e+01
4.000000000000000000e+00,3.100000000000000000e+01
7.000000000000000000e+00,2.900000000000000000e+01
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,9.000000000000000000e+00
1.200000000000000000e+01,1.200000000000000000e+01
1.800000000000000000e+01,1.800000000000000000e+01
1.900000000000000000e+01,8.000000000000000000e+00
1.560000000000000000e+02,1.900000000000000000e+01
1.570000000000000000e+02,1.000000000000000000e+01
1.570000000000000000e+02,2.000000000000000000e+01
1.570000000000000000e+02,2.100000000000000000e+01
1.580000000000000000e+02,1.100000000000000000e+01
1.580000000000000000e+02,3.000000000000000000e+01
1.600000000000000000e+02,3.100000000000000000e+01
1.620000000000000000e+02,2.900000000000000000e+01
1.660000000000000000e+02,1.200000000000000000e+01
1.670000000000000000e+02,0.000000000000000000e+00
1.670000000000000000e+02,9.000000000000000000e+00
1.720000000000000000e+02,8.000000000000000000e+00
1.730000000000000000e+02,1.800000000000000000e+01
3.120000000000000000e+02,1.000000000000000000e+01
3.120000000000000000e+02,2.000000000000000000e+01
3.120000000000000000e+02,1.900000000000000000e+01
3.130000000000000000e+02,2.100000000000000000e+01
3.130000000000000000e+02,1.100000000000000000e+01
3.140000000000000000e+02,3.000000000000000000e+01
3.170000000000000000e+02,3.100000000000000000e+01
3.180000000000000000e+02,2.900000000000000000e+01
3.230000000000000000e+02,9.000000000000000000e+00
3.230000000000000000e+02,1.800000000000000000e+01
3.240000000000000000e+02,0.000000000000000000e+00
3.300000000000000000e+02,1.200000000000000000e+01
3.340000000000000000e+02,8.000000000000000000e+00


==> graphics/pipeline.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pipeline.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1073.20871909bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49973445)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pipeline.pdf}}%
    \put(0.60057969,0.13142624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 4\end{tabular}}}}%
    \put(0.67147101,0.09704864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 3\end{tabular}}}}%
    \put(0.67466629,0.17204234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pipeline.pdf}}%
    \put(0.59998325,0.18598941){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 1\end{tabular}}}}%
    \put(0.83705868,0.13005891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 4\end{tabular}}}}%
    \put(0.90841853,0.09568131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 3\end{tabular}}}}%
    \put(0.8351285,0.18668677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 1\end{tabular}}}}%
    \put(0.91114533,0.17067501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pipeline.pdf}}%
    \put(0.2460943,0.41234133){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}accumulation\\over $\frac{2}{f_\text{min}}$\end{tabular}}}}%
    \put(0.05877888,0.27682874){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}$u$\end{tabular}}}}%
    \put(0.13592564,0.27568505){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}$v$\end{tabular}}}}%
    \put(0.00907603,0.36498707){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}$t$\end{tabular}}}}%
    \put(0.32073338,0.43143295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Candidates selection\end{tabular}}}}%
    \put(0.55557694,0.43124824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Frequency recognition\end{tabular}}}}%
    \put(0.79318216,0.43124824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Markers matching\end{tabular}}}}%
    \put(0.79318216,0.21111398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Spawning trackers\end{tabular}}}}%
    \put(0.55907111,0.21111398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracking\end{tabular}}}}%
    \put(0.44666836,0.16681046){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.5}\smash{\begin{tabular}[t]{c}PnP and reprojection \\error calculation\end{tabular}}}}%
    \put(0.08735858,0.46431992){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.63325174,0.46731494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0.76223762,0.00468359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}c)\end{tabular}}}}%
    \put(0.18140232,0.00368525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}d)\end{tabular}}}}%
    \put(0.15423485,0.21353342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$i$-th Marker\end{tabular}}}}%
    \put(0.25551214,0.10380312){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{H}_\mathcal{C}^{\mathcal{M}_i}$\end{tabular}}}}%
    \put(0.18448157,0.04360125){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensor\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pipeline.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/pipeline_new.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pipeline_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1073.20863258bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45361145)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pipeline_new.pdf}}%
    \put(0.60057973,0.10906374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 4\end{tabular}}}}%
    \put(0.67147106,0.07468614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 3\end{tabular}}}}%
    \put(0.67466635,0.14967985){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pipeline_new.pdf}}%
    \put(0.5999833,0.16362691){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 1\end{tabular}}}}%
    \put(0.83705875,0.10769641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 4\end{tabular}}}}%
    \put(0.9084186,0.07331881){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 3\end{tabular}}}}%
    \put(0.83512857,0.16432427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 1\end{tabular}}}}%
    \put(0.9111454,0.14831251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracker 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pipeline_new.pdf}}%
    \put(0.24609432,0.38997885){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}accumulation\\over $\frac{2}{f_\text{min}}$\end{tabular}}}}%
    \put(0.05877889,0.25446625){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}$u$\end{tabular}}}}%
    \put(0.13592565,0.25332256){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}$v$\end{tabular}}}}%
    \put(0.00907603,0.34262459){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.25}\smash{\begin{tabular}[t]{c}$t$\end{tabular}}}}%
    \put(0.3207334,0.40907048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Candidates selection\end{tabular}}}}%
    \put(0.55557699,0.40888576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Frequency recognition\end{tabular}}}}%
    \put(0.79318222,0.40888576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Markers matching\end{tabular}}}}%
    \put(0.79318222,0.18875149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Spawning trackers\end{tabular}}}}%
    \put(0.55907116,0.18875149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracking\end{tabular}}}}%
    \put(0.4466684,0.14444797){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.5}\smash{\begin{tabular}[t]{c}PnP and reprojection \\error calculation\end{tabular}}}}%
    \put(0.08735859,0.42937835){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.63325179,0.43237337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0.76223769,0.00468363){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}c)\end{tabular}}}}%
    \put(0.18140234,0.00368529){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}d)\end{tabular}}}}%
    \put(0.12710919,0.17696443){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$i$-th Marker\end{tabular}}}}%
    \put(0.2370815,0.08961442){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{H}_\mathcal{C}^{\mathcal{M}_i}$\end{tabular}}}}%
    \put(0.18117565,0.04210755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensor\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pipeline_new.pdf}}%
  \end{picture}%
\endgroup%

